Prompt optical observations of GRBs with "Pi of the Sky" system

The "Pi of the Sky" prototype apparatus observed prompt optical emission from extremely bright GRB080319B since the very beginning of the gamma emission. The burst occurred at redshift z=0.937 and set the record of optical luminosity reaching 5.3 mag. The position of the burst was observed before, during and after the explosion by several telescopes and unprecedented coverage of optical light curve has been achieved. The combination of these unique optical data with simultaneous gamma-ray observations provides a powerful diagnostic tool for the physics of the GRB explosion within seconds of its start. The "Pi of the Sky" prototype, working since 2004 in Las Campanas Observatory in Chile, consists of 2 cameras observing same 20x20 deg^2 fields in the sky with time resolution of 10 seconds. The prototype reacts to GCN alerts, but it has also its own algorithm for identification of optical flashes. The final system covering field of view of Swift or Fermi satellite will consist of 2 arrays of 16 cameras installed in a distance of about 100 km. The system is currently under construction. It will be a powerful tool for early optical observations of GRBs, allowing for optical observation of GRBs before, during and after the gamma emission. With the on-line data analysis in real time, it will identify short optical flashes autonomously and will be able to distribute this information among the community. In this contribution the general idea of the final version of the experiment and the most interesting results from the prototype are presented.

==> images/grb_lc/grb080319B.txt <==
# -75 11.5 10 0
# -60 11.5 10 0
# -46 11.5 10 0
# -31 11.5 10 0 
# -17 11.5 10 0
-2 9.88 10 0.09 
12 5.87 10 0.03 
27 6.11 10 0.03
74 8.19 10 0.04 
88 8.74 10 0.05
103 9.10 10 0.05 
117 9.33 10 0.10
158 9.97 10 0.10
172 10.35 10 0.10
187 10.29 10 0.15
231 10.88 10 0.12

